Exact logical error rates for magic state cultivation

We compute exactly the acceptance and logical error rates for the distance $d=3$ and $d=5$ magic state cultivation circuits from Clifft [arXiv:2604.27058] and SOFT [arXiv:2512.23037] using Pauli propagation and binary tensor contraction. Actual $T$-gates are studied, not the $S$-gate proxy used for sampling. The calculation includes every fault order at several circuit-level noise strengths ($p$). We provide a series expansion form to the logical error rates, through order $(p/(1-p))^{10}$. The analytical results recover the numerical values from Clifft and SOFT at both $d=3$ and $d=5$ to within their sampling uncertainty. Then, we show that the $d=3$ and $d=5$ circuits actually have fault distances of $d_{\text{fault}}=2$ and $d_{\text{fault}}=3$ respectively, explaining the similar distance degrading effects from the companion code of [Quantum 10, 2134 (2026)].

==> detector_webs/index.tsv <==
circuit	detector	page	records	phase_independent	defects	labelled_edges	file
3	0	5	0	1	0	76	d3_det000.tikz
3	1	6	1	1	0	56	d3_det001.tikz
3	2	7	2	1	0	74	d3_det002.tikz
3	3	8	3	1	0	6	d3_det003.tikz
3	4	9	4	1	0	55	d3_det004.tikz
3	5	10	5	1	0	49	d3_det005.tikz
3	6	11	6	1	0	61	d3_det006.tikz
3	7	12	5 6 7	0	8	177	d3_det007.tikz
3	8	13	8	1	0	8	d3_det008.tikz
3	9	14	9	1	0	18	d3_det009.tikz
3	10	15	7 10	1	0	22	d3_det010.tikz
3	11	16	11	1	0	13	d3_det011.tikz
3	12	17	12	1	0	8	d3_det012.tikz
3	13	18	13	1	0	8	d3_det013.tikz
3	14	19	7 15	0	16	163	d3_det014.tikz
3	15	20	16	1	0	148	d3_det015.tikz
3	16	21	7 17	0	16	168	d3_det016.tikz
3	17	22	18	1	0	161	d3_det017.tikz
3	18	23	7 19	0	16	123	d3_det018.tikz
3	19	24	20	1	0	144	d3_det019.tikz
5	0	25	0	1	0	76	d5_det000.tikz
5	1	26	1	1	0	56	d5_det001.tikz
5	2	27	2	1	0	74	d5_det002.tikz
5	3	28	3	1	0	6	d5_det003.tikz
5	4	29	4	1	0	55	d5_det004.tikz
5	5	30	5	1	0	49	d5_det005.tikz
5	6	31	6	1	0	61	d5_det006.tikz
5	7	32	5 6 7	0	8	177	d5_det007.tikz
5	8	33	8	1	0	8	d5_det008.tikz
5	9	34	9	1	0	18	d5_det009.tikz
5	10	35	7 10	1	0	22	d5_det010.tikz
5	11	36	11	1	0	13	d5_det011.tikz
5	12	37	12	1	0	8	d5_det012.tikz
5	13	38	13	1	0	8	d5_det013.tikz
5	14	39	14	1	0	6	d5_det014.tikz
5	15	40	15	1	0	6	d5_det015.tikz
5	16	41	16	1	0	6	d5_det016.tikz
5	17	42	17	1	0	6	d5_det017.tikz
5	18	43	18	1	0	6	d5_det018.tikz
5	19	44	7 36	0	8	180	d5_det019.tikz
5	20	45	7 35	0	8	180	d5_det020.tikz
5	21	46	27	1	0	133	d5_det021.tikz
5	22	47	26	1	0	139	d5_det022.tikz
5	23	48	7 34	0	8	162	d5_det023.tikz
5	24	49	32	1	0	60	d5_det024.tikz
5	25	50	25	1	0	134	d5_det025.tikz
5	26	51	23	1	0	39	d5_det026.tikz
5	27	52	30	1	0	89	d5_det027.tikz
5	28	53	29	1	0	57	d5_det028.tikz
5	29	54	21	1	0	49	d5_det029.tikz
5	30	55	20	1	0	32	d5_det030.tikz
5	31	56	28	1	0	47	d5_det031.tikz
5	32	57	19	1	0	32	d5_det032.tikz
5	33	58	36 54	1	0	66	d5_det033.tikz
5	34	59	35 53	1	0	68	d5_det034.tikz
5	35	60	26 27 45	1	0	68	d5_det035.tikz
5	36	61	27 44	1	0	70	d5_det036.tikz
5	37	62	34 52	1	0	101	d5_det037.tikz
5	38	63	51	1	0	107	d5_det038.tikz
5	39	64	32 50	1	0	69	d5_det039.tikz
5	40	65	43	1	0	105	d5_det040.tikz
5	41	66	42	1	0	109	d5_det041.tikz
5	42	67	41	1	0	69	d5_det042.tikz
5	43	68	49	1	0	75	d5_det043.tikz
5	44	69	30 48	1	0	103	d5_det044.tikz
5	45	70	29 47	1	0	70	d5_det045.tikz
5	46	71	40	1	0	79	d5_det046.tikz
5	47	72	39	1	0	127	d5_det047.tikz
5	48	73	21 38	1	0	70	d5_det048.tikz
5	49	74	28 46	1	0	66	d5_det049.tikz
5	50	75	37	1	0	66	d5_det050.tikz
5	51	76	54 72	1	0	64	d5_det051.tikz
5	52	77	53 71	1	0	68	d5_det052.tikz
5	53	78	44 45 63	1	0	66	d5_det053.tikz
5	54	79	45 62	1	0	70	d5_det054.tikz
5	55	80	52 70	1	0	100	d5_det055.tikz
5	56	81	51 69	1	0	104	d5_det056.tikz
5	57	82	50 68	1	0	62	d5_det057.tikz
5	58	83	42 61	1	0	104	d5_det058.tikz
5	59	84	41 43 60	1	0	106	d5_det059.tikz
5	60	85	42 59	1	0	62	d5_det060.tikz
5	61	86	49 67	1	0	72	d5_det061.tikz
5	62	87	48 66	1	0	102	d5_det062.tikz
5	63	88	47 65	1	0	70	d5_det063.tikz
5	64	89	39 40 58	1	0	76	d5_det064.tikz
5	65	90	38 40 57	1	0	106	d5_det065.tikz
5	66	91	39 56	1	0	70	d5_det066.tikz
5	67	92	46 64	1	0	58	d5_det067.tikz
5	68	93	55	1	0	58	d5_det068.tikz
5	69	94	8 9 12 13 19 20 21 23 25 26 37 38 39 41 42 43 44 55 56 57 59 60 61 62 73	0	26	967	d5_det069.tikz
5	70	96	74	1	0	13	d5_det070.tikz
5	71	97	75	1	0	13	d5_det071.tikz
5	72	98	76	1	0	13	d5_det072.tikz
5	73	99	77	1	0	8	d5_det073.tikz
5	74	100	78	1	0	13	d5_det074.tikz
5	75	101	79	1	0	13	d5_det075.tikz
5	76	102	73 80	1	0	22	d5_det076.tikz
5	77	103	81	1	0	13	d5_det077.tikz
5	78	104	82	1	0	8	d5_det078.tikz
5	79	105	83	1	0	8	d5_det079.tikz
5	80	106	84	1	0	18	d5_det080.tikz
5	81	107	85	1	0	13	d5_det081.tikz
5	82	108	86	1	0	13	d5_det082.tikz
5	83	109	87	1	0	13	d5_det083.tikz
5	84	110	88	1	0	13	d5_det084.tikz
5	85	111	89	1	0	18	d5_det085.tikz
5	86	112	90	1	0	13	d5_det086.tikz
5	87	113	91	1	0	8	d5_det087.tikz
5	88	114	92	1	0	8	d5_det088.tikz
5	89	115	72 93	0	8	73	d5_det089.tikz
5	90	116	62 63 96	1	0	99	d5_det090.tikz
5	91	117	71 99	0	8	93	d5_det091.tikz
5	92	118	63 102	1	0	116	d5_det092.tikz
5	93	119	70 73 105	0	12	158	d5_det093.tikz
5	94	120	60 108	1	0	194	d5_det094.tikz
5	95	121	69 94	0	12	129	d5_det095.tikz
5	96	122	59 61 97	1	0	177	d5_det096.tikz
5	97	123	68 100	0	8	115	d5_det097.tikz
5	98	124	60 103	1	0	138	d5_det098.tikz
5	99	125	67 73 95	0	8	83	d5_det099.tikz
5	100	126	57 58 98	1	0	112	d5_det100.tikz
5	101	127	66 73 101	0	12	134	d5_det101.tikz
5	102	128	56 58 104	1	0	170	d5_det102.tikz
5	103	129	65 106	0	8	103	d5_det103.tikz
5	104	130	57 109	1	0	129	d5_det104.tikz
5	105	131	64 107	0	8	100	d5_det105.tikz
5	106	132	110	1	0	119	d5_det106.tikz


==> semiwebs/index.tsv <==
page	id	category	label	defects	pauli_web
2	d3_001	Incoming Paulis	X0	2	False
3	d3_002	Incoming Paulis	Z0	2	False
4	d3_003	Incoming Paulis	X3	2	False
5	d3_004	Incoming Paulis	Z3	2	False
6	d3_005	Incoming Paulis	X7	7	False
7	d3_006	Incoming Paulis	Z7	2	False
8	d3_007	Incoming Paulis	X9	2	False
9	d3_008	Incoming Paulis	Z9	2	False
10	d3_009	Incoming Paulis	X10	2	False
11	d3_010	Incoming Paulis	Z10	2	False
12	d3_011	Incoming Paulis	X12	2	False
13	d3_012	Incoming Paulis	Z12	2	False
14	d3_013	Incoming Paulis	X13	2	False
15	d3_014	Incoming Paulis	Z13	2	False
16	d3_015	Additional output support	Output 1	1	False
17	d3_016	Additional output support	Output 2	1	False
18	d3_017	Additional output support	Output 3	1	False
19	d3_018	Additional output support	Output 4	1	False
20	d3_019	Additional output support	Output 5	1	False
21	d3_020	Additional output support	Output 6	1	False
22	d3_021	Additional output support	Output 7	1	False
23	d3_022	Additional output support	Output 8	2	False
24	d3_023	Additional output support	Output 9	2	False
25	d3_024	Additional output support	Output 10	2	False
26	d3_025	Additional output support	Output 11	2	False
27	d3_026	Additional output support	Output 12	2	False
28	d3_027	Additional output support	Output 13	2	False
29	d3_028	Additional output support	Output 14	2	False
30	d3_029	No boundary support	No boundary support 1	0	True
31	d3_030	No boundary support	No boundary support 2	0	True
32	d3_031	No boundary support	No boundary support 3	0	True
33	d3_032	No boundary support	No boundary support 4	0	True
34	d3_033	No boundary support	No boundary support 5	0	True
35	d3_034	No boundary support	No boundary support 6	0	True
36	d3_035	No boundary support	No boundary support 7	2	False
37	d3_036	No boundary support	No boundary support 8	2	False
38	d3_037	No boundary support	No boundary support 9	2	False
39	d3_038	No boundary support	No boundary support 10	2	False
40	d3_039	No boundary support	No boundary support 11	2	False
41	d3_040	No boundary support	No boundary support 12	2	False
42	d3_041	No boundary support	No boundary support 13	2	False
43	d3_042	No boundary support	No boundary support 14	2	False
44	d3_043	No boundary support	No boundary support 15	2	False
45	d3_044	No boundary support	No boundary support 16	2	False
46	d3_045	No boundary support	No boundary support 17	2	False
47	d3_046	No boundary support	No boundary support 18	2	False
48	d3_047	No boundary support	No boundary support 19	2	False
49	d3_048	No boundary support	No boundary support 20	2	False
50	d3_049	No boundary support	No boundary support 21	2	False
51	d3_050	No boundary support	No boundary support 22	2	False
52	d3_051	No boundary support	No boundary support 23	2	False
53	d3_052	No boundary support	No boundary support 24	2	False
54	d3_053	No boundary support	No boundary support 25	2	False
55	d3_054	No boundary support	No boundary support 26	2	False
56	d3_055	No boundary support	No boundary support 27	2	False
57	d3_056	No boundary support	No boundary support 28	2	False
58	d3_057	No boundary support	No boundary support 29	2	False
59	d3_058	No boundary support	No boundary support 30	2	False
60	d3_059	No boundary support	No boundary support 31	2	False
61	d3_060	No boundary support	No boundary support 32	2	False
62	d3_061	No boundary support	No boundary support 33	2	False
63	d3_062	No boundary support	No boundary support 34	2	False
64	d3_063	No boundary support	No boundary support 35	2	False
65	d3_064	No boundary support	No boundary support 36	2	False
66	d3_065	No boundary support	No boundary support 37	2	False
67	d3_066	No boundary support	No boundary support 38	2	False
68	d3_067	No boundary support	No boundary support 39	2	False
69	d3_068	No boundary support	No boundary support 40	2	False
70	d3_069	No boundary support	No boundary support 41	3	False
71	d3_070	No boundary support	No boundary support 42	2	False
72	d3_071	No boundary support	No boundary support 43	3	False
73	d3_072	No boundary support	No boundary support 44	2	False
74	d3_073	No boundary support	No boundary support 45	2	False
75	d3_074	No boundary support	No boundary support 46	3	False
76	d3_075	No boundary support	No boundary support 47	3	False
77	d3_076	No boundary support	No boundary support 48	3	False
78	d3_077	No boundary support	No boundary support 49	3	False
79	d3_078	No boundary support	No boundary support 50	4	False
80	d3_079	No boundary support	No boundary support 51	4	False
81	d3_080	No boundary support	No boundary support 52	4	False
82	d3_081	No boundary support	No boundary support 53	4	False
83	d3_082	No boundary support	No boundary support 54	4	False
84	d3_083	No boundary support	No boundary support 55	4	False
85	d3_084	No boundary support	No boundary support 56	4	False
86	d3_085	No boundary support	No boundary support 57	4	False
87	d3_086	No boundary support	No boundary support 58	4	False
88	d3_087	No boundary support	No boundary support 59	4	False
89	d3_088	No boundary support	No boundary support 60	2	False
90	d3_089	No boundary support	No boundary support 61	4	False
91	d3_090	No boundary support	No boundary support 62	4	False
92	d5_001	Incoming Paulis	X0	2	False
93	d5_002	Incoming Paulis	Z0	2	False
94	d5_003	Incoming Paulis	X3	2	False
95	d5_004	Incoming Paulis	Z3	2	False
96	d5_005	Incoming Paulis	X7	2	False
97	d5_006	Incoming Paulis	Z7	2	False
98	d5_007	Incoming Paulis	X9	2	False
99	d5_008	Incoming Paulis	Z9	2	False
100	d5_009	Incoming Paulis	X11	2	False
101	d5_010	Incoming Paulis	Z11	2	False
102	d5_011	Incoming Paulis	X13	2	False
103	d5_012	Incoming Paulis	Z13	2	False
104	d5_013	Incoming Paulis	X15	2	False
105	d5_014	Incoming Paulis	Z15	2	False
106	d5_015	Incoming Paulis	X17	2	False
107	d5_016	Incoming Paulis	Z17	2	False
108	d5_017	Incoming Paulis	X19	2	False
109	d5_018	Incoming Paulis	Z19	2	False
110	d5_019	Incoming Paulis	X21	2	False
111	d5_020	Incoming Paulis	Z21	2	False
112	d5_021	Incoming Paulis	X23	2	False
113	d5_022	Incoming Paulis	Z23	2	False
114	d5_023	Incoming Paulis	X25	19	False
115	d5_024	Incoming Paulis	Z25	2	False
116	d5_025	Incoming Paulis	X27	2	False
117	d5_026	Incoming Paulis	Z27	2	False
118	d5_027	Incoming Paulis	X29	2	False
119	d5_028	Incoming Paulis	Z29	2	False
120	d5_029	Incoming Paulis	X32	2	False
121	d5_030	Incoming Paulis	Z32	2	False
122	d5_031	Incoming Paulis	X34	2	False
123	d5_032	Incoming Paulis	Z34	2	False
124	d5_033	Incoming Paulis	X36	2	False
125	d5_034	Incoming Paulis	Z36	2	False
126	d5_035	Incoming Paulis	X38	2	False
127	d5_036	Incoming Paulis	Z38	2	False
128	d5_037	Incoming Paulis	X40	2	False
129	d5_038	Incoming Paulis	Z40	2	False
130	d5_039	Additional output support	Output 1	1	False
131	d5_040	Additional output support	Output 2	1	False
132	d5_041	Additional output support	Output 3	1	False
133	d5_042	Additional output support	Output 4	1	False
134	d5_043	Additional output support	Output 5	1	False
135	d5_044	Additional output support	Output 6	1	False
136	d5_045	Additional output support	Output 7	1	False
137	d5_046	Additional output support	Output 8	1	False
138	d5_047	Additional output support	Output 9	1	False
139	d5_048	Additional output support	Output 10	1	False
140	d5_049	Additional output support	Output 11	1	False
141	d5_050	Additional output support	Output 12	1	False
142	d5_051	Additional output support	Output 13	1	False
143	d5_052	Additional output support	Output 14	1	False
144	d5_053	Additional output support	Output 15	1	False
145	d5_054	Additional output support	Output 16	1	False
146	d5_055	Additional output support	Output 17	1	False
147	d5_056	Additional output support	Output 18	1	False
148	d5_057	Additional output support	Output 19	1	False
149	d5_058	Additional output support	Output 20	2	False
150	d5_059	Additional output support	Output 21	2	False
151	d5_060	Additional output support	Output 22	2	False
152	d5_061	Additional output support	Output 23	2	False
153	d5_062	Additional output support	Output 24	2	False
154	d5_063	Additional output support	Output 25	2	False
155	d5_064	Additional output support	Output 26	2	False
156	d5_065	Additional output support	Output 27	2	False
157	d5_066	Additional output support	Output 28	2	False
158	d5_067	Additional output support	Output 29	2	False
159	d5_068	Additional output support	Output 30	2	False
160	d5_069	Additional output support	Output 31	2	False
161	d5_070	Additional output support	Output 32	2	False
162	d5_071	Additional output support	Output 33	2	False
163	d5_072	Additional output support	Output 34	2	False
164	d5_073	Additional output support	Output 35	2	False
165	d5_074	Additional output support	Output 36	2	False
166	d5_075	Additional output support	Output 37	2	False
167	d5_076	Additional output support	Output 38	2	False
168	d5_077	No boundary support	No boundary support 1	0	True
169	d5_078	No boundary support	No boundary support 2	0	True
170	d5_079	No boundary support	No boundary support 3	0	True
171	d5_080	No boundary support	No boundary support 4	0	True
172	d5_081	No boundary support	No boundary support 5	0	True
173	d5_082	No boundary support	No boundary support 6	0	True
174	d5_083	No boundary support	No boundary support 7	0	True
175	d5_084	No boundary support	No boundary support 8	0	True
176	d5_085	No boundary support	No boundary support 9	0	True
177	d5_086	No boundary support	No boundary support 10	0	True
178	d5_087	No boundary support	No boundary support 11	0	True
179	d5_088	No boundary support	No boundary support 12	0	True
180	d5_089	No boundary support	No boundary support 13	0	True
181	d5_090	No boundary support	No boundary support 14	0	True
182	d5_091	No boundary support	No boundary support 15	0	True
183	d5_092	No boundary support	No boundary support 16	0	True
184	d5_093	No boundary support	No boundary support 17	0	True
185	d5_094	No boundary support	No boundary support 18	0	True
186	d5_095	No boundary support	No boundary support 19	0	True
187	d5_096	No boundary support	No boundary support 20	2	False
188	d5_097	No boundary support	No boundary support 21	2	False
189	d5_098	No boundary support	No boundary support 22	2	False
190	d5_099	No boundary support	No boundary support 23	2	False
191	d5_100	No boundary support	No boundary support 24	2	False
192	d5_101	No boundary support	No boundary support 25	2	False
193	d5_102	No boundary support	No boundary support 26	2	False
194	d5_103	No boundary support	No boundary support 27	2	False
195	d5_104	No boundary support	No boundary support 28	2	False
196	d5_105	No boundary support	No boundary support 29	2	False
197	d5_106	No boundary support	No boundary support 30	2	False
198	d5_107	No boundary support	No boundary support 31	2	False
199	d5_108	No boundary support	No boundary support 32	2	False
200	d5_109	No boundary support	No boundary support 33	2	False
201	d5_110	No boundary support	No boundary support 34	2	False
202	d5_111	No boundary support	No boundary support 35	2	False
203	d5_112	No boundary support	No boundary support 36	2	False
204	d5_113	No boundary support	No boundary support 37	2	False
205	d5_114	No boundary support	No boundary support 38	2	False
206	d5_115	No boundary support	No boundary support 39	2	False
207	d5_116	No boundary support	No boundary support 40	2	False
208	d5_117	No boundary support	No boundary support 41	2	False
209	d5_118	No boundary support	No boundary support 42	2	False
210	d5_119	No boundary support	No boundary support 43	2	False
211	d5_120	No boundary support	No boundary support 44	2	False
212	d5_121	No boundary support	No boundary support 45	2	False
213	d5_122	No boundary support	No boundary support 46	2	False
214	d5_123	No boundary support	No boundary support 47	2	False
215	d5_124	No boundary support	No boundary support 48	2	False
216	d5_125	No boundary support	No boundary support 49	2	False
217	d5_126	No boundary support	No boundary support 50	2	False
218	d5_127	No boundary support	No boundary support 51	2	False
219	d5_128	No boundary support	No boundary support 52	2	False
220	d5_129	No boundary support	No boundary support 53	2	False
221	d5_130	No boundary support	No boundary support 54	2	False
222	d5_131	No boundary support	No boundary support 55	2	False
223	d5_132	No boundary support	No boundary support 56	2	False
224	d5_133	No boundary support	No boundary support 57	2	False
225	d5_134	No boundary support	No boundary support 58	2	False
226	d5_135	No boundary support	No boundary support 59	2	False
227	d5_136	No boundary support	No boundary support 60	2	False
228	d5_137	No boundary support	No boundary support 61	2	False
229	d5_138	No boundary support	No boundary support 62	2	False
230	d5_139	No boundary support	No boundary support 63	2	False
231	d5_140	No boundary support	No boundary support 64	2	False
232	d5_141	No boundary support	No boundary support 65	2	False
233	d5_142	No boundary support	No boundary support 66	2	False
234	d5_143	No boundary support	No boundary support 67	2	False
235	d5_144	No boundary support	No boundary support 68	2	False
236	d5_145	No boundary support	No boundary support 69	2	False
237	d5_146	No boundary support	No boundary support 70	2	False
238	d5_147	No boundary support	No boundary support 71	2	False
239	d5_148	No boundary support	No boundary support 72	2	False
240	d5_149	No boundary support	No boundary support 73	2	False
241	d5_150	No boundary support	No boundary support 74	2	False
242	d5_151	No boundary support	No boundary support 75	2	False
243	d5_152	No boundary support	No boundary support 76	2	False
244	d5_153	No boundary support	No boundary support 77	2	False
245	d5_154	No boundary support	No boundary support 78	2	False
246	d5_155	No boundary support	No boundary support 79	2	False
247	d5_156	No boundary support	No boundary support 80	2	False
248	d5_157	No boundary support	No boundary support 81	2	False
249	d5_158	No boundary support	No boundary support 82	2	False
250	d5_159	No boundary support	No boundary support 83	2	False
251	d5_160	No boundary support	No boundary support 84	2	False
252	d5_161	No boundary support	No boundary support 85	2	False
253	d5_162	No boundary support	No boundary support 86	2	False
254	d5_163	No boundary support	No boundary support 87	2	False
255	d5_164	No boundary support	No boundary support 88	2	False
256	d5_165	No boundary support	No boundary support 89	2	False
257	d5_166	No boundary support	No boundary support 90	2	False
258	d5_167	No boundary support	No boundary support 91	2	False
259	d5_168	No boundary support	No boundary support 92	2	False
260	d5_169	No boundary support	No boundary support 93	2	False
261	d5_170	No boundary support	No boundary support 94	2	False
262	d5_171	No boundary support	No boundary support 95	2	False
263	d5_172	No boundary support	No boundary support 96	2	False
264	d5_173	No boundary support	No boundary support 97	2	False
265	d5_174	No boundary support	No boundary support 98	2	False
266	d5_175	No boundary support	No boundary support 99	2	False
267	d5_176	No boundary support	No boundary support 100	2	False
268	d5_177	No boundary support	No boundary support 101	2	False
269	d5_178	No boundary support	No boundary support 102	2	False
270	d5_179	No boundary support	No boundary support 103	2	False
271	d5_180	No boundary support	No boundary support 104	2	False
272	d5_181	No boundary support	No boundary support 105	2	False
273	d5_182	No boundary support	No boundary support 106	2	False
274	d5_183	No boundary support	No boundary support 107	2	False
275	d5_184	No boundary support	No boundary support 108	2	False
276	d5_185	No boundary support	No boundary support 109	2	False
277	d5_186	No boundary support	No boundary support 110	2	False
278	d5_187	No boundary support	No boundary support 111	2	False
279	d5_188	No boundary support	No boundary support 112	2	False
280	d5_189	No boundary support	No boundary support 113	2	False
281	d5_190	No boundary support	No boundary support 114	2	False
282	d5_191	No boundary support	No boundary support 115	2	False
283	d5_192	No boundary support	No boundary support 116	2	False
284	d5_193	No boundary support	No boundary support 117	2	False
285	d5_194	No boundary support	No boundary support 118	2	False
286	d5_195	No boundary support	No boundary support 119	2	False
287	d5_196	No boundary support	No boundary support 120	2	False
288	d5_197	No boundary support	No boundary support 121	2	False
289	d5_198	No boundary support	No boundary support 122	2	False
290	d5_199	No boundary support	No boundary support 123	3	False
291	d5_200	No boundary support	No boundary support 124	2	False
292	d5_201	No boundary support	No boundary support 125	3	False
293	d5_202	No boundary support	No boundary support 126	2	False
294	d5_203	No boundary support	No boundary support 127	2	False
295	d5_204	No boundary support	No boundary support 128	3	False
296	d5_205	No boundary support	No boundary support 129	3	False
297	d5_206	No boundary support	No boundary support 130	3	False
298	d5_207	No boundary support	No boundary support 131	3	False
299	d5_208	No boundary support	No boundary support 132	3	False
300	d5_209	No boundary support	No boundary support 133	3	False
301	d5_210	No boundary support	No boundary support 134	3	False
302	d5_211	No boundary support	No boundary support 135	3	False
303	d5_212	No boundary support	No boundary support 136	3	False
304	d5_213	No boundary support	No boundary support 137	3	False
305	d5_214	No boundary support	No boundary support 138	3	False
306	d5_215	No boundary support	No boundary support 139	3	False
307	d5_216	No boundary support	No boundary support 140	3	False
308	d5_217	No boundary support	No boundary support 141	3	False
309	d5_218	No boundary support	No boundary support 142	3	False
310	d5_219	No boundary support	No boundary support 143	3	False
311	d5_220	No boundary support	No boundary support 144	3	False
312	d5_221	No boundary support	No boundary support 145	3	False
313	d5_222	No boundary support	No boundary support 146	3	False
314	d5_223	No boundary support	No boundary support 147	3	False
315	d5_224	No boundary support	No boundary support 148	3	False
316	d5_225	No boundary support	No boundary support 149	3	False
317	d5_226	No boundary support	No boundary support 150	3	False
318	d5_227	No boundary support	No boundary support 151	3	False
319	d5_228	No boundary support	No boundary support 152	3	False
320	d5_229	No boundary support	No boundary support 153	3	False
321	d5_230	No boundary support	No boundary support 154	3	False
322	d5_231	No boundary support	No boundary support 155	3	False
323	d5_232	No boundary support	No boundary support 156	3	False
324	d5_233	No boundary support	No boundary support 157	4	False
325	d5_234	No boundary support	No boundary support 158	4	False
326	d5_235	No boundary support	No boundary support 159	4	False
327	d5_236	No boundary support	No boundary support 160	4	False
328	d5_237	No boundary support	No boundary support 161	4	False
329	d5_238	No boundary support	No boundary support 162	4	False
330	d5_239	No boundary support	No boundary support 163	4	False
331	d5_240	No boundary support	No boundary support 164	4	False
332	d5_241	No boundary support	No boundary support 165	4	False
333	d5_242	No boundary support	No boundary support 166	4	False
334	d5_243	No boundary support	No boundary support 167	4	False
335	d5_244	No boundary support	No boundary support 168	4	False
336	d5_245	No boundary support	No boundary support 169	4	False
337	d5_246	No boundary support	No boundary support 170	4	False
338	d5_247	No boundary support	No boundary support 171	4	False
339	d5_248	No boundary support	No boundary support 172	4	False
340	d5_249	No boundary support	No boundary support 173	4	False
341	d5_250	No boundary support	No boundary support 174	4	False
342	d5_251	No boundary support	No boundary support 175	4	False
343	d5_252	No boundary support	No boundary support 176	4	False
344	d5_253	No boundary support	No boundary support 177	4	False
345	d5_254	No boundary support	No boundary support 178	4	False
346	d5_255	No boundary support	No boundary support 179	4	False
347	d5_256	No boundary support	No boundary support 180	4	False
348	d5_257	No boundary support	No boundary support 181	4	False
349	d5_258	No boundary support	No boundary support 182	4	False
350	d5_259	No boundary support	No boundary support 183	2	False
351	d5_260	No boundary support	No boundary support 184	4	False
352	d5_261	No boundary support	No boundary support 185	4	False
353	d5_262	No boundary support	No boundary support 186	4	False
354	d5_263	No boundary support	No boundary support 187	6	False
355	d5_264	No boundary support	No boundary support 188	6	False

